Reconstruction of Sound Field through Diffusion Models

Reconstructing the sound field in a room is an important task for several applications, such as sound control and augmented (AR) or virtual reality (VR). In this paper, we propose a data-driven generative model for reconstructing the magnitude of acoustic fields in rooms with a focus on the modal frequency range. We introduce, for the first time, the use of a conditional Denoising Diffusion Probabilistic Model (DDPM) trained in order to reconstruct the sound field (SF-Diff) over an extended domain. The architecture is devised in order to be conditioned on a set of limited available measurements at different frequencies and generate the sound field in target, unknown, locations. The results show that SF-Diff is able to provide accurate reconstructions, outperforming a state-of-the-art baseline based on kernel interpolation.

==> results/128.txt <==
30 -20.62728425508742
32 -12.104478300957817
34 -20.401131711256863
36 -16.703958333215436
38 -14.308491114602939
41 -18.60108314002533
43 -11.992396211839411
46 -17.849987514984605
49 -9.291740022151435
52 -13.905523474248453
55 -17.217327407985568
58 -15.33214323873557
62 -5.674016191941314
65 -14.90320202240285
69 -15.046436436644331
73 -13.709531564415473
78 -13.47181676846735
82 -8.643658677770876
87 -12.168122065129454
93 -8.20009024352265
98 -7.630648309947925
104 -7.0612063763732
110 -8.428311227938902
117 -5.482535815434361
124 -7.172811158433693
131 -4.559902929482643
139 -7.569144670592103
148 -6.279296021795023
157 -4.515848387995725
166 -6.7078310157996786
176 -5.166897562389703
186 -5.05331046724698
197 -3.324248105563315
209 -5.916462615537613
222 -3.5608164671995475
235 -5.696517018139571
249 -6.334662663539888
264 -4.523561481635053
280 -6.22952027541937
296 -3.613964741105544

==> results/256.txt <==
30 -34.96453045072176
32 -34.537092035954
34 -34.99292143523026
36 -35.03419626422421
38 -35.028675251914905
41 -34.26606767798805
43 -34.69275736924482
46 -34.19207878768837
49 -31.810206588011088
52 -32.454764237911604
55 -32.12664545357632
58 -31.761244061056093
62 -24.883336725505156
65 -30.56788281806984
69 -29.76110773950206
73 -29.23680622595421
78 -28.4961094691597
82 -27.582226300414742
87 -27.59694830254355
93 -25.25544878891576
98 -24.81750652660931
104 -24.37956426430286
110 -24.496777186601925
117 -20.854434857304398
124 -21.30546775019177
131 -19.92177680168473
139 -20.4122962347946
148 -19.320716836159956
157 -15.314789957344844
166 -18.2768148019008
176 -17.117117795508026
186 -14.50493666334979
197 -14.497523045867801
209 -14.546907882555685
222 -12.664581981132313
235 -13.525404736505209
249 -13.805794109544951
264 -13.238402229882945
280 -12.984314912359526
296 -10.740192757420619

==> results/512.txt <==
30 -44.861034385381856
32 -45.034310287767426
34 -45.22768150296794
36 -45.22716453186201
38 -45.39985605049694
41 -44.935037956078546
43 -44.94316433739142
46 -44.63041468691019
49 -44.02629854739976
52 -43.62247710178412
55 -42.94449849349007
58 -42.45811556847333
62 -41.83616545920257
65 -41.757858189484146
69 -41.73906948213564
73 -41.70912662710472
78 -41.16046901493893
82 -40.204267629347605
87 -40.06191012919093
93 -39.187928771280106
98 -38.96928743053892
104 -38.1729250621458
110 -37.1858016276572
117 -36.51715063122373
124 -35.98559512289142
131 -35.5043197370981
139 -34.58368424384675
148 -33.54031900398319
157 -32.23803334741098
166 -31.682745580963182
176 -30.535622992656887
186 -29.640096059539104
197 -28.71288306767558
209 -28.120226021161766
222 -26.444207189097376
235 -26.134141950536993
249 -25.50662467696585
264 -25.045146409411164
280 -23.991014354603514
296 -23.756381452939117

==> results/64.txt <==
30 -8.350711735867602
32 -2.578053815950377
34 -8.08667541734625
36 -3.2098710310506755
38 -2.747587330925911
41 -7.604592633997719
43 -2.0032202343258745
46 -5.956403410253318
49 -1.7930142439245194
52 -3.683836003614184
55 -6.153267786344843
58 -4.897391441915139
62 -1.4755135916209041
65 -4.684302926803635
69 -5.23348901080685
73 -3.6839975682491906
78 -4.698503242782716
82 -2.0297174142075245
87 -4.351298672230634
93 -2.124285967029963
98 -2.9007996156494142
104 -2.3720027974808873
110 -2.5958251968353645
117 -2.1783709385361574
124 -2.4435601124498354
131 -1.6589760160018705
139 -2.9445689901378604
148 -2.3308583015114612
157 -2.389737071472957
166 -3.188772173285797
176 -2.2030810647223698
186 -2.6614553755753456
197 -1.487209539773524
209 -2.840234127585459
222 -1.4746678636553197
235 -3.0370040514956775
249 -3.3117059448299613
264 -1.538461309314794
280 -3.2415873491231877
296 -1.798528220093759

==> results/nmse_128_koyama.txt <==
30.000000 -1.803137
32.000000 -4.698905
34.000000 -16.542008
36.000000 -5.662028
38.000000 -2.613187
41.000000 -13.169115
43.000000 -4.121984
46.000000 -2.313670
49.000000 -11.759784
52.000000 -2.532806
55.000000 -16.736835
58.000000 -3.324621
62.000000 -4.207345
65.000000 -13.522128
69.000000 -6.779093
73.000000 -4.474754
78.000000 -6.845154
82.000000 -2.227948
87.000000 -6.741617
93.000000 -7.384819
98.000000 -2.479198
104.000000 -3.238453
110.000000 -9.024186
117.000000 -6.796642
124.000000 -8.862265
131.000000 -9.792218
139.000000 -7.684132
148.000000 -4.428575
157.000000 -2.086764
166.000000 -3.285867
176.000000 -6.953184
186.000000 -3.493049
197.000000 -3.149500
209.000000 -2.128034
222.000000 -3.381887
235.000000 -5.550350
249.000000 -5.011982
264.000000 -4.688090
280.000000 -4.380426
296.000000 -2.579153


==> results/nmse_128_lluis.txt <==
30 -23.30311539308265
32 -21.19926259438932
34 -22.734090373686563
36 -20.875581744406105
38 -21.125359635099223
41 -19.853836645155344
43 -19.235998234771014
46 -19.18930033677985
49 -16.842474342589576
52 -17.38818909601779
55 -15.662477074576891
58 -16.521846520900784
62 -15.924705195527462
65 -15.557690081553257
69 -15.667811320713156
73 -15.976979102797904
78 -14.924125225450332
82 -14.183584211623025
87 -14.339886163250544
93 -11.862670425158745
98 -12.281894180480396
104 -10.43215848771927
110 -10.162706721404787
117 -10.390316290436594
124 -8.797854539387957
131 -8.17321835034243
139 -7.893683098672263
148 -7.5962768543531025
157 -7.532539647129831
166 -6.989606204963454
176 -7.030311467312939
186 -7.0789830701897
197 -6.955283339249217
209 -6.663200784083049
222 -6.752148248697162
235 -6.715052950255895
249 -6.561420184448872
264 -6.712300622946571
280 -6.715105088278756
296 -6.433329586276132

==> results/nmse_256_koyama.txt <==
30.000000 -1.127058
32.000000 -3.917670
34.000000 -15.665321
36.000000 -5.745584
38.000000 -2.566932
41.000000 -12.112636
43.000000 -3.319075
46.000000 -1.634469
49.000000 -11.004036
52.000000 -2.087100
55.000000 -19.391515
58.000000 -2.579184
62.000000 -3.555446
65.000000 -14.567646
69.000000 -7.421819
73.000000 -3.639898
78.000000 -6.178964
82.000000 -1.856921
87.000000 -5.782968
93.000000 -6.828881
98.000000 -2.490762
104.000000 -2.552260
110.000000 -9.817900
117.000000 -6.431162
124.000000 -9.879787
131.000000 -10.768044
139.000000 -8.808219
148.000000 -4.576537
157.000000 -1.850951
166.000000 -4.091905
176.000000 -8.204331
186.000000 -3.305896
197.000000 -5.225492
209.000000 -3.828398
222.000000 -5.482500
235.000000 -6.819267
249.000000 -5.588227
264.000000 -5.192587
280.000000 -5.444227
296.000000 -4.416537


==> results/nmse_256_lluis.txt <==
30 -24.333784520700263
32 -21.17141819073108
34 -24.241213828129553
36 -20.858227610878807
38 -23.017241594393703
41 -19.450647066097332
43 -20.63661997948559
46 -19.524642564824457
49 -16.904972660912254
52 -18.405134861509566
55 -15.99435575810843
58 -17.177990136834335
62 -16.63883812106095
65 -16.08975682286713
69 -16.281369708684693
73 -16.497167753000117
78 -16.8780324327544
82 -16.442084341031773
87 -16.533426246278786
93 -12.914726977772021
98 -12.007658473325282
104 -14.053369463815116
110 -13.92589826831558
117 -12.939777530305497
124 -9.951807365101288
131 -11.403978909412086
139 -10.332614189139601
148 -10.22670773780494
157 -8.325739658784837
166 -8.649363442042192
176 -8.008905205999984
186 -7.54952145917221
197 -7.277584101177222
209 -6.925804804124861
222 -7.412484634122548
235 -7.071529369984047
249 -7.144545245176185
264 -6.849070573653915
280 -6.895692748220997
296 -6.703319172922551

==> results/nmse_512_koyama.txt <==
30.000000 -0.673433
32.000000 -3.397599
34.000000 -14.859511
36.000000 -5.860787
38.000000 -2.576853
41.000000 -11.260213
43.000000 -2.760718
46.000000 -1.147354
49.000000 -10.373720
52.000000 -1.795385
55.000000 -21.119891
58.000000 -2.057057
62.000000 -3.065820
65.000000 -15.422814
69.000000 -7.919861
73.000000 -3.052604
78.000000 -5.680393
82.000000 -1.630301
87.000000 -5.111323
93.000000 -6.404416
98.000000 -2.524267
104.000000 -2.051368
110.000000 -10.348996
117.000000 -5.882910
124.000000 -10.313567
131.000000 -10.622913
139.000000 -9.283617
148.000000 -4.299847
157.000000 -1.725679
166.000000 -4.158799
176.000000 -8.666807
186.000000 -3.253934
197.000000 -5.838911
209.000000 -4.418975
222.000000 -6.177950
235.000000 -7.685481
249.000000 -6.158110
264.000000 -5.577436
280.000000 -6.065916
296.000000 -5.813661


==> results/nmse_512_lluis.txt <==
30 -24.65440141303101
32 -21.779026859799153
34 -23.808562645793117
36 -21.81884795369962
38 -21.342332518621724
41 -21.61723234998735
43 -19.64539994257931
46 -20.275919798004736
49 -18.422277323245737
52 -19.124727197114343
55 -16.492810274571536
58 -18.09034333003509
62 -17.823818311235733
65 -16.40844112322243
69 -18.02933513412369
73 -19.739409863172426
78 -18.474382964546205
82 -18.51801867980704
87 -18.785674407124283
93 -17.962053979218826
98 -17.836208629504256
104 -17.094153625862866
110 -17.196876845052962
117 -16.600910225167805
124 -15.484014358118255
131 -13.711353837121285
139 -13.51605584453118
148 -13.60791663414945
157 -12.621997584900917
166 -10.94264186798152
176 -9.893197916114778
186 -9.03570628348067
197 -8.56471862996764
209 -8.076488025007267
222 -8.637271369682525
235 -7.823047775717924
249 -7.266893902140589
264 -7.77333837350838
280 -7.9898650143747165
296 -7.222673557895924

==> results/nmse_64_koyama.txt <==
30.000000 -2.702374
32.000000 -5.630690
34.000000 -15.783313
36.000000 -5.612227
38.000000 -2.693392
41.000000 -13.124970
43.000000 -5.123171
46.000000 -3.198207
49.000000 -12.093500
52.000000 -3.068903
55.000000 -12.821303
58.000000 -4.257056
62.000000 -4.945721
65.000000 -11.935411
69.000000 -5.826060
73.000000 -5.350450
78.000000 -7.032305
82.000000 -2.653955
87.000000 -7.309980
93.000000 -7.286131
98.000000 -2.476567
104.000000 -3.533116
110.000000 -7.694178
117.000000 -6.088331
124.000000 -6.901886
131.000000 -7.547266
139.000000 -5.661516
148.000000 -2.995665
157.000000 -2.486857
166.000000 -1.553457
176.000000 -5.042133
186.000000 -3.668760
197.000000 -0.879337
209.000000 -0.146170
222.000000 -1.720928
235.000000 -4.399384
249.000000 -4.191486
264.000000 -4.049844
280.000000 -3.619435
296.000000 -2.049905


==> results/nmse_64_lluis.txt <==
30 -22.08863512128182
32 -20.779590088235903
34 -22.133284507061262
36 -20.619136471147307
38 -20.887634990167946
41 -19.51130671868176
43 -18.574861925145957
46 -18.153487455084193
49 -16.342037441894835
52 -16.171053183561423
55 -15.233225844550278
58 -15.16600538847404
62 -14.405570016729346
65 -14.41809505074658
69 -13.007535750977645
73 -13.287563848201977
78 -12.015428300926779
82 -11.47321887848477
87 -11.425156243723738
93 -9.496095724668804
98 -9.627085632781604
104 -8.52811188304651
110 -9.434951451988066
117 -8.638226962587934
124 -8.078307063388888
131 -7.551510239171111
139 -7.310893265883292
148 -7.184382227569124
157 -6.918737681776587
166 -6.79533931316114
176 -6.651485925593859
186 -6.724749937807276
197 -6.467368123408144
209 -6.456052559426077
222 -6.405424918657414
235 -6.497535019573993
